Efficient and inefficient hydrodynamic escape of exo-satellite atmospheres driven by irradiation from their young giant planets

The bolometric radiation from a central body is potentially a powerful driver of atmospheric escape from planets or satellites. When heated above their equilibrium temperatures those satellites, due to their low surface gravity, are be prone to significant atmospheric erosion. Such high temperatures can be reached through a known mechanism: a large ratio of the irradiation to re-radiation opacities of the atmospheric species. We investigate this mechanism for irradiating black-bodies of sub-stellar temperatures and find that specific molecules exist, such as $\rm NH_3$ and $\rm CH_4$, which develop temperature inversions under the irradiation of young post-formation giant planets. These non-isothermal temperature profiles lead to escape rates that can significantly exceed isothermal Parker-model escape rates evaluated at the satellite's equilibrium temperature. Our results indicate that exo-satellites can lose most of their atmospheric mass through this mechanism if the cooling of the exo-satellite's interior is not too rapid. In all scenarios, we find a hierarchical ordering of escape rates of atmospheric species due to thermal decoupling in the upper atmosphere. This thermal decoupling leads to a natural depletion of $\rm CH_4$ and retention of $\rm NH_3$ in our models. We find that giant planets with masses above 2$m_{\rm Jup}$, for cold starts and above 1$m_{\rm Jup}$ in hot start scenarios are able to remove the majority of a Titan analogue's atmosphere. Hence, finding and characterizing exomoon atmospheres in hypothetical future surveys can constrain the post-formation cooling behaviour of giant planets.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
